First Astrometric Limits on Binary Planets and Exomoons orbiting $\beta$ Pictoris b

The search for exomoons, or moons in other star systems, has attracted significant interest in recent years, driven both by advancements in detection sensitivity and by the expanding population of known exoplanets. The $\beta$ Pictoris system is a particularly favorable target, as its proximity and directly imaged planets allow for precise astrometric monitoring. We present astrometric constraints on the presence of binary planets and exomoons in the $\beta$ Pictoris system using archival observations from the GRAVITY interferometer and SPHERE instruments. We calculate these limits by modeling the motion of the two orbiting planets and introducing an additional perturbation to the model that simulates the astrometric motion caused by an exomoon orbiting the planet $\beta$ Pictoris b. We find that for short orbital periods ($\approx50$ days), a lunar companion is only allowed if its mass remains below $\approx 180~M_{\oplus}$ ($0.6~M_{\text{Jup}}$) at $3\sigma$ confidence. At intermediate periods near 300 days, we exclude moons more massive than $\approx 65~M_{\oplus}$ ($0.2~M_{\text{Jup}}$) at $3\sigma$ confidence. At longer orbital periods, we place the tightest constraints, ruling out any potential exomoon above $\approx 50~M_{\oplus}$ ($0.15~M_{\text{Jup}}$) at $700$ days and $\approx 30~M_{\oplus}$ ($0.1~M_{\text{Jup}}$) at $1,100$ days (both at $3\sigma$ confidence). These results place the first astrometric constraints on moons and binary planets in the $\beta$ Pictoris system and demonstrate the sensitivity of interferometric observations for exomoon studies.

==> confidence_table_updated_run.csv <==
Orbital Period (days),68% (MJup),95% (MJup),99.7% (MJup)
2.4247491638795964,1.3064642270957636,3.461267760732907,5.558522184273783
7.274247491638794,0.8539459013161199,2.157875783147861,3.6741007198353506
12.12374581939799,0.4851296030640539,1.1223730435285768,2.067631743496259
16.97324414715719,0.3366537295481177,0.7349440276015753,1.3703747989008481
21.822742474916385,0.2740569622041463,0.5908519693241736,1.0969900938671668
26.67224080267558,0.2361451611181374,0.5095457175940968,0.9470572317900305
31.52173913043478,0.20983269310979058,0.4554785673820265,0.841074468534528
36.371237458193974,0.19149711877730266,0.4131918335608585,0.7602521419878313
41.220735785953174,0.17875785460255553,0.37944805017389094,0.728199079477455
46.070234113712374,0.1670827889428366,0.351677402523509,0.721900947975648
50.91973244147157,0.1538558411447768,0.3219522610790914,0.6837285744741133
55.76923076923077,0.14246711692161287,0.3000777904854014,0.6927124984895064
60.618729096989966,0.1355964729790083,0.2866401677052839,0.8192770951477506
65.46822742474916,0.13099519841090757,0.27548784870078,0.8947765810561816
70.31772575250835,0.12679393039280729,0.26743579663730266,0.7104965237017975
75.16722408026756,0.12121324670379552,0.2613753043069706,0.5199866730855797
80.01672240802675,0.11621833112999241,0.25270337181991254,0.4588578855798994
84.86622073578594,0.11457162669836854,0.2469139917755621,0.4597783826234628
89.71571906354515,0.11160917154418157,0.23736569155432535,0.45706723200668337
94.56521739130434,0.10647888749540074,0.22295494791702714,0.4244552554642189
99.41471571906354,0.10363731199248703,0.21696689836332717,0.4058562858645185
104.26421404682274,0.10196074870526525,0.21780301423824658,0.41227327392120994
109.11371237458194,0.09799595742241064,0.21245441643277663,0.4049599807815552
113.96321070234113,0.09181153991252845,0.19830007893659884,0.38113645380421446
118.81270903010034,0.08709085021525233,0.1851249615448961,0.3551227806886702
123.66220735785953,0.08629767476225929,0.1812354353585578,0.32860421646868737
128.51170568561872,0.08863911496909752,0.18287745733046307,0.3209309634597923
133.36120401337791,0.09004600799228782,0.18196768888754616,0.33499316050676786
138.2107023411371,0.0882518350321376,0.17792787293305495,0.3419972296745881
143.06020066889633,0.08454517511138351,0.1719821227375626,0.32439739664846756
147.90969899665552,0.08064947419051405,0.16297852608668734,0.2917151475041345
152.7591973244147,0.07718388150912961,0.15571914867205966,0.26624864146991334
157.6086956521739,0.07369085240966011,0.15027012305184784,0.2638280910307248
162.4581939799331,0.07111481758521411,0.1462331991205995,0.3038778374232938
167.3076923076923,0.06959280765965002,0.14457266461336984,0.3617380109904114
172.15719063545149,0.06885464362608812,0.1436227420947449,0.3560496335029203
177.0066889632107,0.06943764080785253,0.14119358069379856,0.28440331312025496
181.8561872909699,0.06943006777210928,0.13850234255755717,0.23812753154387495
186.7056856187291,0.06846729161062823,0.1383860679576211,0.2343315489979903
191.55518394648828,0.06827711432412838,0.14159326565800845,0.24351670555448673
196.40468227424748,0.06891339919957074,0.1454410149897481,0.2552725279667357
201.25418060200667,0.07025399188276954,0.1471947037560875,0.27419756234850623
206.1036789297659,0.07211427826109627,0.14752505644892366,0.29727427952528596
210.95317725752508,0.07362434628102202,0.1482224904349852,0.30355500643916666
215.80267558528428,0.0735497067100786,0.14861381428464107,0.312999296609911
220.65217391304347,0.07171719803429978,0.1486344200849281,0.3264223822559924
225.50167224080266,0.06881528394019797,0.1434779594446216,0.2999516119426916
230.35117056856186,0.06604237068915772,0.1358749431143007,0.24420768681903038
235.20066889632108,0.06374935028918088,0.1295141754766689,0.20747424811487464
240.05016722408027,0.06151109907720992,0.12498198561918994,0.19586419040248276
244.89966555183946,0.05948820894829849,0.12228797586976857,0.19927208026435728
249.74916387959865,0.059040301264436365,0.12249568359454724,0.207523088896716
254.59866220735785,0.058872178588481594,0.12209256387532326,0.21049649505049572
259.44816053511704,0.057173388107334994,0.11780949904834173,0.20706825711082258
264.29765886287623,0.05442760699902292,0.11380408114883653,0.19671782260653226
269.1471571906354,0.052354087963227845,0.11178090712459499,0.18634758042165595
273.9966555183946,0.05156516810979607,0.10890864824883334,0.1894213171368868
278.8461538461538,0.051723804746158175,0.10672521081907582,0.20007325561929717
283.69565217391306,0.0521562155563111,0.10713105506192241,0.20089191665279557
288.54515050167225,0.05195066783866262,0.107392388939334,0.19819057134267712
293.39464882943145,0.05081943017447098,0.10536471391697405,0.18553278698132963
298.24414715719064,0.050454971215502686,0.10377902359926222,0.17417107448566238
303.09364548494983,0.05070626348463057,0.10322687786605073,0.17507860389125854
307.943143812709,0.05113970881742588,0.10259221110319662,0.18136047486616003
312.7926421404682,0.051819604134155,0.1030056913921264,0.18056866906778263
317.6421404682274,0.0518663798538402,0.10392953414432113,0.17625350047877486
322.4916387959866,0.05158686810264422,0.10466467066135701,0.17583736095583286
327.3411371237458,0.05251708111216078,0.10679503259464962,0.17603758452253085
332.190635451505,0.05385204803719812,0.10838735477068245,0.1752763518402583
337.0401337792642,0.05457716834529841,0.10895471649254852,0.18080566725739353
341.8896321070234,0.055833253044188555,0.11037650263835738,0.18903778782624453
346.7391304347826,0.05806728407252456,0.11410257775310209,0.19643938708497655
351.5886287625418,0.060418395922063814,0.11807200577849174,0.19983668957471407
356.438127090301,0.06155846868411594,0.11787984085267939,0.192051532290545
361.2876254180602,0.061315685174857824,0.11711619622808452,0.19572209998140405
366.1371237458194,0.06081114018819802,0.11947178855019255,0.2292614362445023
370.9866220735786,0.060176145385282626,0.1223446711939537,0.25608530982652955
375.8361204013378,0.059661277901711066,0.12289247258789576,0.234141407087273
380.685618729097,0.05977288402433939,0.1219695509486854,0.20460144873025995
385.53511705685617,0.05980980678352376,0.12022847539049028,0.19375793551963744
390.38461538461536,0.059196522309605246,0.11795989124416714,0.1935616543423851
395.23411371237455,0.058561486394830664,0.11614582774471155,0.1970348108931112
400.08361204013374,0.05895706638785821,0.11598729423648338,0.20025769769905097
404.93311036789294,0.06005616602389598,0.11767278537432296,0.2007148708185981
409.7826086956522,0.061556580608246786,0.11978746819853243,0.2005107868999939
414.6321070234114,0.06383340463201626,0.1205862137677367,0.2015796998358536
419.4816053511706,0.06535857290614253,0.12168296325218483,0.20566712471647117
424.33110367892976,0.06594968841338031,0.12425197403794641,0.21378529011087594
429.18060200668896,0.06686411023461425,0.1260949866754018,0.21571594407386174
434.03010033444815,0.06747040600827503,0.12727764850146722,0.21231918920333545
438.87959866220734,0.06727468397899183,0.12689460743630002,0.21130492058122483
443.72909698996654,0.06655308191002614,0.12457531285475282,0.21561160912741462
448.5785953177257,0.0658610297253138,0.12218153869453272,0.22112551543785494
453.4280936454849,0.06490309386902296,0.1207080107643089,0.2213950568387399
458.2775919732441,0.0632890736472823,0.11857753755139266,0.21922635126480888
463.1270903010033,0.06184693703752106,0.11422267389326926,0.2067425119946898
467.97658862876256,0.06080749344088987,0.11033877818299345,0.190359020167959
472.82608695652175,0.05966755454278852,0.10874730494353055,0.182371964853083
477.67558528428094,0.05903431425647807,0.10816178521255256,0.17580108766465063
482.52508361204013,0.058680137749025627,0.1069202268793702,0.17138528225602384
487.3745819397993,0.0576717544364536,0.10615608565120482,0.17375032262414142
492.2240802675585,0.05666802239492871,0.1065592269953215,0.17383693947551893
497.0735785953177,0.056868647440012084,0.10649576007296216,0.17035584493670708
501.9230769230769,0.057678693108341186,0.10483012734884656,0.1618391197167341
506.7725752508361,0.05833819449526943,0.1031012240670569,0.1537118761666437
511.6220735785953,0.05914951053222321,0.10323616156760178,0.15347189950115098
516.4715719063545,0.05986460584419982,0.10392452987424239,0.1561842561357174
521.3210702341137,0.059978602458730074,0.103319471557763,0.15811497134283328
526.1705685618729,0.05940804111326062,0.10160441169785234,0.15634261991797282
531.0200668896321,0.058472604878434024,0.10044949395733443,0.1509741631177935
535.8695652173913,0.05819163612000635,0.10042946358073138,0.1460799212460395
540.7190635451504,0.05814569398558983,0.09959201156299781,0.14340115901344347
545.5685618729096,0.05737301056255936,0.09758737700577573,0.14077219117886605
550.4180602006688,0.056607749351408346,0.09635865693320819,0.14049955177209789
555.267558528428,0.05585007755791294,0.09570274234575199,0.1399097523743093
560.1170568561872,0.0545735795440796,0.094288695086714,0.13547298250660395
564.9665551839465,0.053543482287208025,0.0921876306688604,0.12992997072491128
569.8160535117057,0.05313165680932842,0.09086952914458302,0.12669504319193847
574.6655518394649,0.0523298805025309,0.09034901126426897,0.12703825644461453
579.5150501672241,0.05141440434259814,0.08974721906341365,0.12968680053171808
584.3645484949833,0.051029113602802226,0.08879654386508386,0.1290484261044313
589.2140468227425,0.05069237803520854,0.08744437474811889,0.12374413558037405
594.0635451505017,0.04986436507558074,0.08565241625227224,0.11834086476761621
598.9130434782609,0.04856875535418728,0.08404915720543894,0.11687131764618452
603.7625418060201,0.04719268629737823,0.08324795367074361,0.11852850833668938
608.6120401337793,0.04669822174648075,0.08378325547144425,0.1206881286303233
613.4615384615385,0.0470436510935498,0.08420847121647898,0.12229256546964898
618.3110367892976,0.04684455219309357,0.08234929666403035,0.121910743371127
623.1605351170568,0.046183721251592494,0.08086674262162385,0.12255509818072188
628.010033444816,0.045690889164248065,0.08136627624642287,0.1256568718065325
632.8595317725752,0.04507736029444383,0.08164030498177616,0.12553788281488268
637.7090301003344,0.04466861894279332,0.08110118673420588,0.12066303452092046
642.5585284280936,0.04455465810335737,0.08049033959732603,0.1173134506309673
647.4080267558528,0.04440429427582465,0.08086773746958201,0.12065845465266986
652.257525083612,0.043910281308629395,0.0823141003544714,0.1260598259478733
657.1070234113712,0.043314339042156515,0.08275840383349842,0.12626744216093844
661.9565217391304,0.043061368043549604,0.08193694513726398,0.12599503139817697
666.8060200668896,0.042984128172897006,0.08202811416257803,0.1322756178901679
671.6555183946488,0.04245583633891317,0.08231551760483813,0.136564025289509
676.505016722408,0.04183319671026305,0.08228483008553628,0.13255330232055662
681.3545150501672,0.04169741864033378,0.08284799696143583,0.13209293376785047
686.2040133779265,0.04169085316472211,0.08216428852626136,0.13486737980345542
691.0535117056857,0.04132041894891887,0.07958890521973652,0.13249487653581868
695.9030100334448,0.04055236542543188,0.07820761267288515,0.12908151953664265
700.752508361204,0.039425884808302614,0.07778291384130454,0.1245947529175189
705.6020066889632,0.03880957936158269,0.0783021183107469,0.12245993844590741
710.4515050167224,0.03902724231814313,0.07869189161363183,0.12231313514634304
715.3010033444816,0.039439193247366125,0.07765041975187101,0.12560605716854972
720.1505016722408,0.03928293578160665,0.07623383863189634,0.13374636964036818
725.0,0.039116152243580726,0.07557697169993699,0.13872712713020963
729.8494983277592,0.03940862745189659,0.07610447676402324,0.13659838270282082
734.6989966555184,0.03901356148154364,0.0764592773522688,0.13029516020877902
739.5484949832776,0.037989877995449284,0.07496936813603422,0.12663759968184646
744.3979933110368,0.03736706574105863,0.07403784444708926,0.12762337398315832
749.247491638796,0.037066893392987035,0.07580595664281523,0.1285741326260694
754.0969899665552,0.03672238809476783,0.07689197004331355,0.13119334255402507
758.9464882943143,0.03650655249868962,0.07519056197881446,0.12948864981599548
763.7959866220735,0.03610931304789572,0.07332829471490893,0.12471233558064068
768.6454849498327,0.03514811613254312,0.07196276343442867,0.12428819057878879
773.4949832775919,0.03472108942244724,0.07103453414647645,0.12227459866953544
778.3444816053511,0.034584884805523027,0.07043206812569469,0.11905968914607087
783.1939799331103,0.03392578490040413,0.06949872819705583,0.11672032768272617
788.0434782608695,0.033333999525559696,0.06915396682180008,0.11515897224190469
792.8929765886287,0.0331357520447326,0.06880572127414855,0.11446587216377901
797.7424749163879,0.03311947389604865,0.06745820491779488,0.11594681902033942
802.5919732441471,0.0328758957754155,0.0665582834675884,0.11924325359891091
807.4414715719063,0.03253914808419142,0.0669134535997915,0.11943345969648873
812.2909698996656,0.03247170377050752,0.06721231107758219,0.11417049111580091
817.1404682274248,0.03263816303384598,0.06658871333961602,0.10886024460896983
821.989966555184,0.03227712440032585,0.06559131986843966,0.11095250947703358
826.8394648829432,0.031146019329280697,0.06491920631155397,0.11628838843127184
831.6889632107024,0.030637854044716376,0.06474620486609649,0.1156858998793106
836.5384615384615,0.030843225080611374,0.0647951308149847,0.11198714972749088
841.3879598662207,0.03088179635049322,0.06485810875645948,0.10862761075195564
846.2374581939799,0.030894214017230852,0.06458681494015467,0.10636356872013733
851.0869565217391,0.031222217230000966,0.06491882759036258,0.10492463293835583
855.9364548494983,0.031314270561179906,0.06538389398457774,0.10778402484203566
860.7859531772575,0.030644190993837174,0.06396948790879531,0.11220424934658427
865.6354515050167,0.03012755597926181,0.06293047460683572,0.10883239475195451
870.4849498327759,0.03009966748760001,0.06289590307698316,0.101555895753218
875.3344481605351,0.03013676433200624,0.0615745318756457,0.09986295182298047
880.1839464882943,0.03007582281471591,0.06130331830243702,0.10427034380830097
885.0334448160535,0.03009771537619363,0.06405489639913785,0.10889762454856937
889.8829431438127,0.030178614710221388,0.06598488760728186,0.1072323935665544
894.7324414715719,0.02978072876456915,0.06475812816846832,0.10503499843597915
899.581939799331,0.029491542509663956,0.0634321225499764,0.10661053720474974
904.4314381270902,0.029663656221830564,0.06368255167427775,0.10558494870711649
909.2809364548494,0.029869694124692966,0.06455480401984223,0.10377801242354462
914.1304347826086,0.029756526868956558,0.06373928535183201,0.10415943061780983
918.9799331103678,0.030004955005132082,0.061925715125180684,0.10587354279181369
923.829431438127,0.0304430462385167,0.06090407745062243,0.10709537080372877
928.6789297658862,0.03053504752663745,0.06116833061586801,0.10840355069884094
933.5284280936455,0.030362601570143324,0.06128525827658911,0.10972389403170363
938.3779264214047,0.03006946645313969,0.06228501475675865,0.10848496718912568
943.2274247491639,0.029791448853152692,0.06391462877786494,0.10504586437364356
948.0769230769231,0.029856610869855818,0.06437929079087125,0.10271221414614695
952.9264214046823,0.029823319495956367,0.06404572297903197,0.10364225180860345
957.7759197324415,0.029249940429600208,0.06321583117451897,0.10950423981364121
962.6254180602007,0.028715882364312252,0.06162764815633566,0.11379679457501216
967.4749163879599,0.029108209057702585,0.060173163250257046,0.10947239695220808
972.3244147157191,0.029972743643259477,0.06117659412229429,0.10298514536413958
977.1739130434783,0.029843537719287633,0.06253244327778885,0.09701442521884382
982.0234113712374,0.02949916523452565,0.06378048003425414,0.09597672646472984
986.8729096989966,0.02983373928539513,0.0664683187991164,0.10278370154815025
991.7224080267558,0.03022809323985956,0.06724688561854267,0.1118220224056381
996.571906354515,0.030411598174528383,0.06616730336463827,0.11856556356487044
1001.4214046822742,0.030475704938826276,0.06562941819261862,0.11725096989039153
1006.2709030100334,0.030306008622928086,0.06479055951638084,0.1094068888093894
1011.1204013377926,0.0305823582106914,0.06398176118345615,0.1028432074246921
1015.9698996655518,0.031115245920191728,0.06512454381677765,0.1044504738585108
1020.819397993311,0.031375756759050244,0.06651532905336219,0.11171209600159161
1025.6688963210702,0.031436974575439716,0.06615087273710199,0.11486383168525549
1030.5183946488294,0.0315922412051713,0.06502933292565255,0.11412400648375617
1035.3678929765886,0.03151743335581758,0.06372917101877497,0.11152043865320521
1040.2173913043478,0.03133501824366806,0.06330375101036156,0.10854326896325527
1045.066889632107,0.0315311201396701,0.06342687076394442,0.10785538035423003
1049.9163879598661,0.03159082200997506,0.06367780740045945,0.10839118460975083
1054.7658862876253,0.03134092511733208,0.0638578828199383,0.10720061509807632
1059.6153846153845,0.030906233549103292,0.06391619154681812,0.10545264607284242
1064.4648829431437,0.03024553641421878,0.06432843566191195,0.10350571616811141
1069.314381270903,0.029963838836435885,0.06550610125983572,0.1050472482285197
1074.163879598662,0.03070973262668227,0.065857596241022,0.10602666132266894
1079.0133779264213,0.03196887135383209,0.06489505580871258,0.09926317892525366
1083.8628762541805,0.03242029198679685,0.06403649192576014,0.09321761344184677
1088.7123745819397,0.03211679125777167,0.06427707982756506,0.09548427034808585
1093.5618729096989,0.0321522028764208,0.06518412095474116,0.09937656406994139
1098.411371237458,0.03227121213003078,0.06548168210025875,0.10317220915437758
1103.2608695652173,0.031853911112428815,0.06515119377994481,0.10640210379737483
1108.1103678929765,0.031356261003265364,0.06505139672236895,0.1035243099031416
1112.9598662207356,0.03132736074409707,0.06540016959795869,0.10066797247827025
1117.8093645484948,0.031361423768998746,0.0654868526074235,0.1004695191410892
1122.6588628762543,0.03140525126913006,0.06524646933113329,0.09936820802625738
1127.5083612040135,0.031758458298623324,0.0651474922256618,0.09954336002708165
1132.3578595317726,0.03239257997365082,0.06583144861778023,0.10287992731018039
1137.2073578595318,0.0324947814013929,0.06564846154690482,0.105209617893845
1142.056856187291,0.03245139108066952,0.06414113960651398,0.10441543777900986
1146.9063545150502,0.032569157532880505,0.06318157657191947,0.10487006637078203
1151.7558528428094,0.032359055429795086,0.06369176123788828,0.1072603374034961
1156.6053511705686,0.031973806722613476,0.0645341728180862,0.108328930352628
1161.4548494983278,0.031911117516885454,0.06434166204696105,0.10598342785744458
1166.304347826087,0.03212603803101125,0.06417801100938644,0.10209674938895114
1171.1538461538462,0.03210177905868471,0.06457825232451066,0.10047284888482066
1176.0033444816054,0.03201642764239548,0.0651218483369391,0.1022978381780548
1180.8528428093646,0.032553855741264404,0.0661077194070069,0.1053344582236925
1185.7023411371238,0.03275581628140785,0.06575907452651908,0.10515343877461636
1190.551839464883,0.03228374098765825,0.06455817617622145,0.10242946083379201
1195.4013377926422,0.03190817091307171,0.06399030924981657,0.10040896810023828
1200.2508361204013,0.03174644216032221,0.0642520315822126,0.10242188614562753
1205.1003344481605,0.03199301850581156,0.06528430976335325,0.1065694022343418
1209.9498327759197,0.03250120559210962,0.06612467705068281,0.10865153118962972
1214.799331103679,0.03229976761643019,0.06633007477363108,0.10672702061393805
1219.6488294314381,0.03176050103804521,0.06715249520572836,0.10228232571614362
1224.4983277591973,0.0314971086381994,0.06827177530032713,0.09872544126387961
1229.3478260869565,0.031857448974709414,0.06763945996167445,0.10006473434041971
1234.1973244147157,0.03219447830840068,0.06526764129250631,0.10317010487569839
1239.046822742475,0.03182322895131806,0.06464652753477332,0.10260601330042213
1243.896321070234,0.03193230770829604,0.06572677849380412,0.10001980301025828
1248.7458193979933,0.032690158840758696,0.06642091392842145,0.10073155641252324
1253.5953177257525,0.033110345157976964,0.06677463817667309,0.10404024210783977
1258.4448160535117,0.032991589173403835,0.06624477265476003,0.10541994284626081
1263.2943143812709,0.03255033569104994,0.06528825443903064,0.10262910329907464
1268.14381270903,0.03177690650259288,0.06486009199075336,0.09728374219268222
1272.9933110367892,0.030980169279200373,0.0643195815734939,0.09533458477739873
1277.8428093645484,0.030672539064931337,0.06372776291589213,0.09544130121829376
1282.6923076923076,0.030821031157550964,0.06317002034042078,0.09330693161552894
1287.5418060200668,0.031178844473518787,0.06282220900328991,0.09374196478199638
1292.391304347826,0.031158454757327855,0.06280206648792515,0.09962345541336046
1297.2408026755852,0.030985413813862082,0.06303687649498357,0.10306168059236379
1302.0903010033444,0.031108690595014664,0.0632829129908331,0.10263076206182478
1306.9397993311036,0.031599993004230074,0.06332126620508952,0.10380985886079566
1311.7892976588628,0.03175061846867155,0.06306094697623778,0.10076527318318029
1316.638795986622,0.03117748930551454,0.06162675809034982,0.09561869487905955
1321.4882943143812,0.031062217705147162,0.061393174818789524,0.09798540151044538
1326.3377926421404,0.03160982241978293,0.06296554169276894,0.10128736213638441
1331.1872909698995,0.03179065990837892,0.06352632789994102,0.09813391153757153
1336.0367892976587,0.03168946406606853,0.06326509588433027,0.09475458504973333
1340.886287625418,0.03120160891871562,0.0627327750260679,0.09569719648293108
1345.7357859531771,0.031108520979927064,0.06185669064480272,0.09772666644990657
1350.5852842809363,0.031245733964241518,0.0616523886484549,0.09756772707842161
1355.4347826086955,0.031131387736605703,0.062003777293470314,0.09472459583735303
1360.2842809364547,0.031164788308126495,0.061727152990133885,0.09030393947497656
1365.133779264214,0.031138442337931213,0.061170131307921316,0.08677363030422044
1369.9832775919733,0.030978076248634204,0.060802198989456185,0.0875950763754269
1374.8327759197325,0.030452685479209818,0.06011956706660111,0.09019310233754194
1379.6822742474917,0.03002939677589309,0.06021338449379662,0.09099455980725792
1384.531772575251,0.030715358092683158,0.06164378272543625,0.09230705597604166
1389.38127090301,0.031313864062153696,0.06282297371426966,0.09327175645755023
1394.2307692307693,0.030556557561815918,0.06260972774195013,0.0925317584255948
1399.0802675585285,0.029581912695010776,0.06145719077794916,0.08944344512496105
1403.9297658862877,0.029480027026125954,0.060638940231896185,0.08603190159786275
1408.7792642140469,0.03002325559285756,0.061117904713196,0.08808982357629686
1413.628762541806,0.03028897759616481,0.062118310542334965,0.09363943992164414
1418.4782608695652,0.029904952855265312,0.06218105884124156,0.09704862920691981
1423.3277591973244,0.02928961981914495,0.06162112081220024,0.09655091089940146
1428.1772575250836,0.02943416145781902,0.061610879371609834,0.09364671788001938
1433.0267558528428,0.02945058911164058,0.06197329296520389,0.09045766019058463
1437.876254180602,0.028740011803693163,0.06164139874016089,0.08840614797900148
1442.7257525083612,0.027963319007635115,0.059786432167433845,0.08641248705056773
1447.5752508361204,0.027199240334583666,0.05752603640309889,0.08446165892260807

